A Time-Dependent Solution for GSN 069 Disk Evolution and the Nature of Long-Lived Tidal Disruption Events

We present the implementation of a fully time-dependent relativistic disk model-based on the light curve fitting package FitTeD-into the X-ray spectral fitting environment, pyXspec. This implementation enables simultaneous fitting of multi-epoch and multi-wavelength spectral data, where the only free parameters are those describing the black hole and the initial conditions, while the subsequent evolution is governed by the dynamical equations of an evolving accretion flow. We use it fit seven epochs of X-ray spectra and two epochs of UV spectra of the 'long-lived' tidal disruption event (TDE) and quasi-periodic eruption (QPE) source GSN 069, from 2010 through late-2019. Our results show that such 'long-lived', X-ray-bright TDEs-of which GSN 069 is a prime, but not unique, example-can naturally be explained within the same framework as events with shorter-lived X-ray emission, like ASASSN-14li and AT2019dsg. Their distinction lies in the `viscous' timescale parameter-tied to the disk's angular momentum transport efficiency-which should be treated as a free parameter when modeling the disk evolution of transient events. We examine the implications for QPE models by tracking the time evolution of disk properties such as mass surface density and accretion rate. We argue that existing QPE models may not be able to reproduce the observed connection between the presence (2018) or absence (2014) of eruptions and the disk properties. In the context of orbiter-disk collision models, the change in mass surface density appears insufficient to explain the needed variation in the eruption's temperature. The absence of eruptions in GSN 069 in 2014 remains a challenge for QPE models.

==> long_lived_tdes.txt <==
3XMM J150052.0+015452:

https://ui.adsabs.harvard.edu/abs/2017NatAs...1E..33L/abstract (Lin2017b)

https://ui.adsabs.harvard.edu/abs/2022ApJ...924L..35L/abstract (Lin2022)


2XMM J123103.2+110648

https://ui.adsabs.harvard.edu/abs/2017MNRAS.468..783L/abstract (Lin2017a)

https://ui.adsabs.harvard.edu/abs/2012ApJ...759L..16H/abstract (Ho2012)


https://ui.adsabs.harvard.edu/abs/2012ApJ...752..154T/abstract (Tereshima2012)

2XMMi J184725.1−631724

https://ui.adsabs.harvard.edu/abs/2011ApJ...738...52L/abstract (Lin2011)

https://ui.adsabs.harvard.edu/abs/2018MNRAS.474.3000L/abstract (Lin2018)


3XMM J215022.4-055108

https://ui.adsabs.harvard.edu/abs/2020ApJ...892L..25L/abstract (Lin2020)

https://ui.adsabs.harvard.edu/abs/2018NatAs...2..656L/abstract (Lin2018b)

RX J1302+2746

https://ui.adsabs.harvard.edu/abs/2024A%26A...692A..15G/abstract (Giustinni24)

https://ui.adsabs.harvard.edu/abs/2020A%26A...636L...2G/abstract (Giustinni2020)

https://ui.adsabs.harvard.edu/abs/2013ApJ...768..167S/abstract (sun2013)

GSN069


